17O enrichment of CaWO4 crystals for spin-dependent DM search

For many years, various experiments have attempted to shed light on the nature of dark matter (DM). This work investigates the possibility of using CaWO4 crystals for the direct search of spin-dependent DM interactions using the isotope 17O with a nuclear spin of 5/2. Due to the low natural abundance of 0.038%, an enrichment of the CaWO4 crystals with 17O is developed during the crystal production process at the Technical University of Munich. Three CaWO4 crystals were enriched, and their 17O content was measured by nuclear magnetic resonance spectroscopy at the University of Leipzig. This paper presents the concept and first results of the 17O enrichment and discusses the possibility of using enriched crystals to increase the sensitivity for the spin-dependent DM search with CRESST.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

